Broadband study of the Be X-ray binary RX J0520.5-6932 during its outburst in 2024

A new giant outburst of the Be X-ray binary RX J0520.5-6932 was detected and subsequently observed with several space-borne and ground-based instruments. This study presents a comprehensive analysis of the optical and X-ray data, focusing on the spectral and timing characteristics of selected X-ray observations. A joint fit of spectra from simultaneous observations performed by the X-ray telescope (XRT) on the Neil Gehrels Swift Observatory (Swift) and Nuclear Spectroscopic Telescope ARray (NuSTAR) provides broadband parameter constraints, including a cyclotron resonant scattering feature (CRSF) at 32.2(+0.8/-0.7) keV with no significant energy change since 2014, and a weaker Fe line. Independent spectral analyses of observations by the Lobster Eye Imager for Astronomy (LEIA), Einstein Probe (EP), Swift-XRT, and NuSTAR demonstrate the consistency of parameters across different bands. Luminosity variations during the current outburst were tracked. The light curve of the Optical Gravitational Lensing Experiment (OGLE) aligns with the X-ray data in both 2014 and 2024. Spin evolution over 10 years is studied after adding Fermi Gamma-ray Burst Monitor (GBM) data, improving the orbital parameters, with an estimated orbital period of 24.39 days, slightly differing from OGLE data. Despite intrinsic spin-up during outbursts, a spin-down of ~0.04s over 10.3 years is suggested. For the new outburst, the pulse profiles indicate a complicated energy-dependent shape, with decreases around 15 keV and 25 keV in the pulsed fraction, a first for an extragalactic source. Phase-resolved NuSTAR data indicate variations in parameters such as flux, photon index, and CRSF energy with rotation phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
